Amortized low-rank approximation for hyperparameter marginalization in PDE-governed Bayesian inverse problems

This paper addresses the efficient solution of hierarchical Bayesian inverse problems with a high- or infinite-dimensional parameter field and a moderate number of hyperparameters. We focus on a class of problems in which the parameter-to-observable mapping is a linear PDE, so that, for fixed hyperparameters, the problem becomes conditionally Gaussian. Marginalizing the hyperparameters entails repeated evaluation of their marginal density, which in turn entails repeated large-scale log-determinant ratio computations and maximum a posteriori (MAP) estimations. To address these computational challenges, we introduce a scalable framework that relies on generalized low-rank approximations of the update from the prior to the posterior precision matrix. Though such a framework is state-of-the-art in non-hierarchical settings, in the case of nonlinear prior hyperparameters such as covariance length scales, a direct application to hierarchical problems is inefficient. We propose two amortized variants of this framework, comparing their theoretical properties and computational complexity to the direct method. In numerical experiments, we evaluate their performance on an advection-diffusion initial condition inverse problem in two and three spatial dimensions, with hyperparameters in both the prior and the noise covariance. We find that our amortized methods achieve a factor of 30-45 speedup for 100 marginal density evaluations relative to the direct method in the 3D problem.

==> data/log_pi_error.txt <==
r 		 e1_pr 		 e1_weak 		 e1_un 		 e2_pr 		 e2_weak 		 e2_un
11.00000000000000	16.66414131277351	16.91788012975001	17.19775643791066	10820.58635206327381	7081.43387314540814	3490.84868513829451
14.00000000000000	10.65949702828778	11.12727351357677	11.35697677475526	840.78875095311105	362.95410302983055	1039.21464704582377
17.00000000000000	6.45158092368482	6.72603808740563	7.14835601885004	33.02624660822948	13.03650638481349	41.45369011388948
20.00000000000000	3.33746317692888	3.68941840741075	3.82658648413546	2.93230165102796	4.64366792142755	22.30296435709943
23.00000000000000	1.80198586103153	1.89138931999781	2.17351525255116	0.98395495237264	0.93333723427577	7.36708875771546
26.00000000000000	0.90441070233510	1.17114923752288	1.30377218258020	0.37833081467170	0.66927138165738	2.09472347121709
29.00000000000000	0.42190093846128	0.45955900706237	0.76804488999494	0.09703621658946	0.19391672271377	1.18481371444022
32.00000000000000	0.22314685042147	0.25030528094824	0.40143589830671	0.02313200233493	0.07118256434251	0.44018656994831
35.00000000000000	0.10092392721987	0.13415663118119	0.20214270298315	0.00172602370822	0.01226975702093	0.09453775816974
38.00000000000000	0.05093392341208	0.06571173237427	0.14087691632059	0.00065621810563	0.00366047262287	0.03447394779732
41.00000000000000	0.02540539653410	0.03013579810111	0.07260912767289	0.00006799886341	0.00200885711683	0.02544125839177
44.00000000000000	0.01341954109238	0.01666970871001	0.03415503975383	0.00003002625499	0.00083617299151	0.01276770895538
47.00000000000000	0.00710172634009	0.00940346731014	0.01681740031033	0.00000209697282	0.00048892189898	0.00444167692967
50.00000000000000	0.00374519100039	0.00507202515225	0.01183651452238	0.00000166349992	0.00010572325436	0.00311391499372
53.00000000000000	0.00199803575948	0.00237039828669	0.00764132798303	0.00000147954461	0.00008192892938	0.00216681484881
56.00000000000000	0.00109611277922	0.00137544129321	0.00346395299983	0.00000030220144	0.00003317584287	0.00072253890266
59.00000000000000	0.00059050681467	0.00076745569122	0.00202430220822	0.00000020806010	0.00002837936199	0.00046891306692
62.00000000000000	0.00031821685350	0.00038680601744	0.00118567918587	0.00000001085073	0.00000718292767	0.00026918946423
65.00000000000000	0.00018156688416	0.00022776974546	0.00074769477317	0.00000000007094	0.00000386585316	0.00009350940036
68.00000000000000	0.00009974321596	0.00013430481084	0.00037372686759	0.00000000401360	0.00000327529369	0.00008263711379
71.00000000000000	0.00005499399282	0.00006907036112	0.00022125631071	0.00000000448699	0.00000117438549	0.00002572996664
74.00000000000000	0.00003018344387	0.00003814030677	0.00012972122203	0.00000000488080	0.00000113567012	0.00001495064089
77.00000000000000	0.00001609243452	0.00002104230987	0.00008334373621	0.00000000513091	0.00000047815729	0.00001000413749
80.00000000000000	0.00000929298675	0.00001109038195	0.00005056015693	0.00000000512318	0.00000013734552	0.00000434232788


==> data/piQoI.txt <==
q 		 theta_opt 		 theta_1 		 theta_3 		 marginalized
0.10000000	0.62914694	0.48489309	0.41027469	0.66696759
0.10176768	0.69966932	0.55391616	0.45628210	0.73242237
0.10353535	0.77649396	0.63098268	0.50652568	0.80327901
0.10530303	0.85997898	0.71674752	0.56127906	0.87985710
0.10707071	0.95047806	0.81187717	0.62081977	0.96247938
0.10883838	1.04833689	0.91704326	0.68542758	1.05146943
0.11060606	1.15388929	1.03291523	0.75538254	1.14714910
0.11237374	1.26745317	1.16015202	0.83096291	1.24983562
0.11414141	1.38932615	1.29939289	0.91244284	1.35983839
0.11590909	1.51978098	1.45124733	1.00008988	1.47745547
0.11767677	1.65906081	1.61628427	1.09416226	1.60296972
0.11944444	1.80737433	1.79502053	1.19490605	1.73664470
0.12121212	1.96489082	1.98790882	1.30255215	1.87872023
0.12297980	2.13173513	2.19532520	1.41731314	2.02940776
0.12474747	2.30798279	2.41755648	1.53938001	2.18888549
0.12651515	2.49365517	2.65478747	1.66891878	2.35729335
0.12828283	2.68871479	2.90708850	1.80606715	2.53472777
0.13005051	2.89306092	3.17440336	1.95093103	2.72123654
0.13181818	3.10652554	3.45653796	2.10358117	2.91681349
0.13358586	3.32886962	3.75314995	2.26404974	3.12139342
0.13535354	3.55977991	4.06373954	2.43232714	3.33484706
0.13712121	3.79886636	4.38764191	2.60835885	3.55697637
0.13888889	4.04566009	4.72402135	2.79204251	3.78751010
0.14065657	4.29961206	5.07186741	2.98322525	4.02609987
0.14242424	4.56009258	5.42999331	3.18170125	4.27231675
0.14419192	4.82639157	5.79703685	3.38720970	4.52564848
0.14595960	5.09771972	6.17146388	3.59943306	4.78549741
0.14772727	5.37321056	6.55157452	3.81799584	5.05117936
0.14949495	5.65192346	6.93551225	4.04246374	5.32192331
0.15126263	5.93284758	7.32127575	4.27234336	5.59687215
0.15303030	6.21490673	7.70673365	4.50708238	5.87508449
0.15479798	6.49696529	8.08964192	4.74607040	6.15553766
0.15656566	6.77783488	8.46766388	4.98864028	6.43713178
0.15833333	7.05628199	8.83839256	5.23407009	6.71869518
0.16010101	7.33103643	9.19937508	5.48158574	6.99899089
0.16186869	7.60080051	9.54813894	5.73036416	7.27672443
0.16363636	7.86425879	9.88221952	5.97953710	7.55055273
0.16540404	8.12008855	10.19918872	6.22819556	7.81909406
0.16717172	8.36697054	10.49668398	6.47539474	8.08093916
0.16893939	8.60360021	10.77243743	6.72015962	8.33466304
0.17070707	8.82869896	11.02430455	6.96149094	8.57883778
0.17247475	9.04102567	11.25029182	7.19837169	8.81204575
0.17424242	9.23938794	11.44858299	7.42977404	9.03289348
0.17601010	9.42265323	11.61756335	7.65466655	9.24002561
0.17777778	9.58975961	11.75584161	7.87202166	9.43213908
0.17954545	9.73972600	11.86226894	8.08082341	9.60799703
0.18131313	9.87166172	11.93595492	8.28007526	9.76644249
0.18308081	9.98477529	11.97627990	8.46880797	9.90641140
0.18484848	10.07838241	11.98290368	8.64608735	10.02694489
0.18661616	10.15191275	11.95577032	8.81102199	10.12720060
0.18838384	10.20491582	11.89510889	8.96277066	10.20646278
0.19015152	10.23706552	11.80143025	9.10054947	10.26415108
0.19191919	10.24816349	11.67551994	9.22363861	10.29982783
0.19368687	10.23814118	11.51842713	9.33138858	10.31320364
0.19545455	10.20706049	11.33145015	9.42322593	10.30414136
0.19722222	10.15511322	11.11611854	9.49865831	10.27265810
0.19898990	10.08261902	10.87417229	9.55727889	10.21892551
0.20075758	9.99002214	10.60753843	9.59877001	10.14326811
0.20252525	9.87788694	10.31830549	9.62290603	10.04615985
0.20429293	9.74689207	10.00869635	9.62955541	9.92821881
0.20606061	9.59782373	9.68103987	9.61868186	9.79020025
0.20782828	9.43156773	9.33774194	9.59034471	9.63298806
0.20959596	9.24910081	8.98125630	9.54469833	9.45758479
0.21136364	9.05148100	8.61405571	9.48199078	9.26510036
0.21313131	8.83983750	8.23860396	9.40256151	9.05673972
0.21489899	8.61535991	7.85732903	9.30683834	8.83378963
0.21666667	8.37928718	7.47259796	9.19533360	8.59760472
0.21843434	8.13289623	7.08669363	9.06863958	8.34959316
0.22020202	7.87749060	6.70179382	8.92742327	8.09120204
0.22196970	7.61438904	6.31995274	8.77242055	7.82390279
0.22373737	7.34491437	5.94308528	8.60442975	7.54917674
0.22550505	7.07038265	5.57295400	8.42430488	7.26850115
0.22727273	6.79209272	5.21115892	8.23294834	6.98333576
0.22904040	6.51131640	4.85913025	8.03130350	6.69511017
0.23080808	6.22928928	4.51812380	7.82034689	6.40521205
0.23257576	5.94720221	4.18921912	7.60108047	6.11497643
0.23434343	5.66619371	3.87332011	7.37452369	5.82567611
0.23611111	5.38734312	3.57115803	7.14170576	5.53851331
0.23787879	5.11166473	3.28329655	6.90365791	5.25461252
0.23964646	4.84010287	3.01013875	6.66140603	4.97501473
0.24141414	4.57352787	2.75193571	6.41596345	4.70067290
0.24318182	4.31273302	2.50879639	6.16832416	4.43244871
0.24494949	4.05843246	2.28069868	5.91945645	4.17111062
0.24671717	3.81126002	2.06750121	5.67029694	3.91733306
0.24848485	3.57176882	1.86895565	5.42174525	3.67169675
0.25025253	3.34043181	1.68471942	5.17465912	3.43469010
0.25202020	3.11764302	1.51436838	4.92985013	3.20671149
0.25378788	2.90371954	1.35740938	4.68808006	2.98807241
0.25555556	2.69890411	1.21329253	4.45005784	2.77900136
0.25732323	2.50336829	1.08142291	4.21643708	2.57964832
0.25909091	2.31721615	0.96117169	3.98781428	2.39008975
0.26085859	2.14048828	0.85188651	3.76472760	2.21033396
0.26262626	1.97316619	0.75290100	3.54765618	2.04032682
0.26439394	1.81517702	0.66354346	3.33702010	1.87995759
0.26616162	1.66639828	0.58314456	3.13318078	1.72906485
0.26792929	1.52666286	0.51104419	2.93644193	1.58744250
0.26969697	1.39576395	0.44659725	2.74705094	1.45484559
0.27146465	1.27346004	0.38917864	2.56520065	1.33099604
0.27323232	1.15947976	0.33818731	2.39103153	1.21558819
0.27500000	1.05352665	0.29304950	2.22463414	1.10829402


==> data/spectra.txt <==
r 		 unprecon 		 weakest 		 prior1 		 prior2 		 prior3
1.00000000000000	504.68177515109846	350.71682185925994	299.81367715607826	223.64956887227686	166.26361617568423
2.00000000000000	399.71152428976552	212.19689031185254	168.86065989584452	115.96592890816632	81.40994610904730
3.00000000000000	362.19101060027691	197.01925198257214	141.03119177380523	77.89213080499873	44.15197356815509
4.00000000000000	292.22519256222569	148.12961869201038	108.12041944742342	58.34040345629645	30.22277388137793
5.00000000000000	144.33934261983586	60.00180190752643	39.46357414776609	19.86801261549869	10.80740203947624
6.00000000000000	111.75909676025142	45.51619241708485	30.71773548148423	15.51354267480500	8.56243982774458
7.00000000000000	82.98277007971022	31.64109512103466	21.28714140818605	10.73352857511833	5.16619531911031
8.00000000000000	73.39670228655606	24.20532199728409	14.48650825076375	6.22837458060043	2.96098201774849
9.00000000000000	36.19800654530939	16.15923090652348	11.41027660699761	5.44954102920518	2.52245354916971
10.00000000000000	34.15268202217769	11.80888388612261	7.62508557926421	3.63624516669456	1.70464364451324
11.00000000000000	24.46042446112818	9.88541089144370	6.39339967099659	2.73973441676539	1.20048790634176
12.00000000000000	20.17211819134507	7.42261130357466	4.64388662791340	2.06718705684610	0.97100463392620
13.00000000000000	14.03936640592675	4.05187245727142	2.44821329529073	1.15425955835065	0.50665065459588
14.00000000000000	10.52176102344229	3.53034950833954	2.20436640943426	0.75741490516508	0.29017352236795
15.00000000000000	8.58425087171156	2.83510295430755	1.59913288284034	0.59103348166540	0.24328063753070
16.00000000000000	7.87923313716903	2.29566176041568	1.21433694565954	0.47126164328268	0.20206209193133
17.00000000000000	6.92980051032455	1.76236335052494	1.00605685469229	0.37601306878596	0.13994811167343
18.00000000000000	5.24498319701850	1.16150143645671	0.73005059119119	0.26685141286510	0.10165674378426
19.00000000000000	2.75530053945355	0.94758221043931	0.45802159927586	0.19060851343630	0.09034512140481
20.00000000000000	2.20050075875907	0.55090422732451	0.37112781915392	0.12945014850768	0.04378362993096
21.00000000000000	1.34230495754097	0.42738988464448	0.21322174053940	0.06733316880070	0.02420611452428
22.00000000000000	1.31535460042720	0.31027214913156	0.15819883950735	0.04853572913626	0.01913555756697
23.00000000000000	1.15791018175121	0.23183823735629	0.11636929910933	0.04147572576648	0.01656816823231
24.00000000000000	0.95431846785125	0.18183334815838	0.09260027636093	0.03660599641745	0.01310870519686
25.00000000000000	0.84407322555200	0.16256393274547	0.08076424148849	0.02346291365859	0.00920224951260
26.00000000000000	0.55793236797051	0.13412538548361	0.07544637859013	0.02113973446987	0.00760369755051
27.00000000000000	0.38697569858305	0.08426240490677	0.04519583602666	0.02006643278789	0.00675520525656
28.00000000000000	0.32032610965741	0.06713260109562	0.03728794791330	0.01083782038768	0.00363577735204
29.00000000000000	0.29835495248198	0.05734493661720	0.02765829741415	0.00824680211675	0.00283817796660
30.00000000000000	0.24498682525110	0.04856144358693	0.02268425679998	0.00632158884542	0.00204927676568
31.00000000000000	0.18951246443434	0.04335292643401	0.01974105664741	0.00543803598438	0.00177092700088
32.00000000000000	0.16116956676342	0.03030517617167	0.01453510915509	0.00422050042148	0.00152412002312
33.00000000000000	0.14787924008915	0.02770405696844	0.01280391145452	0.00363227858388	0.00129646291078
34.00000000000000	0.10019237869647	0.01531862434945	0.00811851976268	0.00321098058401	0.00116079110632
35.00000000000000	0.08416531855588	0.01192122961330	0.00612653439052	0.00184452384791	0.00066031537579
36.00000000000000	0.06898979714759	0.01177132676924	0.00555666321366	0.00167931134110	0.00054149492867
37.00000000000000	0.05196084344265	0.00909042171887	0.00432541187866	0.00120205103293	0.00038785622036
38.00000000000000	0.04692756292027	0.00774275701560	0.00373726575089	0.00104182098088	0.00033288070935
39.00000000000000	0.04043826620898	0.00690406876090	0.00300068548437	0.00078690949882	0.00025159894005
40.00000000000000	0.03349882746364	0.00544300824675	0.00258517677316	0.00070518407397	0.00022032619705
41.00000000000000	0.02341934166964	0.00438088863612	0.00193110131343	0.00050169697256	0.00015737478123
42.00000000000000	0.02315508828481	0.00359695510770	0.00155776455648	0.00040014293734	0.00012517995548
43.00000000000000	0.02160433848725	0.00287660798393	0.00110563915661	0.00026464260816	0.00009356836370
44.00000000000000	0.01622984576242	0.00198717142551	0.00088678368581	0.00024831231043	0.00007274677421
45.00000000000000	0.01245100885222	0.00154269405664	0.00071302490340	0.00020671765226	0.00007096425698
46.00000000000000	0.00850527621498	0.00129221918147	0.00059223344687	0.00016878504794	0.00005414380579
47.00000000000000	0.00742513104941	0.00115859133699	0.00050414816129	0.00013155170233	0.00004157762773
48.00000000000000	0.00736369140741	0.00079299422288	0.00038430657038	0.00011200123945	0.00003608478420
49.00000000000000	0.00566197584875	0.00075672040120	0.00032313636733	0.00008671304140	0.00002735003677
50.00000000000000	0.00464345740699	0.00066643751011	0.00030539108762	0.00007521200524	0.00002295903892
51.00000000000000	0.00405170986270	0.00057813385890	0.00025545705978	0.00006349546973	0.00001868797414
52.00000000000000	0.00330156657228	0.00043492147942	0.00017757870668	0.00004279832170	0.00001298500321
53.00000000000000	0.00297026685788	0.00034982358163	0.00014203151947	0.00003655334705	0.00001160779377
54.00000000000000	0.00282821853355	0.00028172642626	0.00011402498698	0.00002823179033	0.00000867259903
55.00000000000000	0.00226994355955	0.00026064149139	0.00010882440926	0.00002620226021	0.00000791343277
56.00000000000000	0.00208685828388	0.00021576979330	0.00008234287087	0.00001866385762	0.00000614100453
57.00000000000000	0.00141689981077	0.00015478904901	0.00006746951378	0.00001821298648	0.00000522269260
58.00000000000000	0.00098132260523	0.00011454399630	0.00005193518809	0.00001412808037	0.00000443919720
59.00000000000000	0.00087803408644	0.00009855366834	0.00004091450876	0.00001027248906	0.00000336572620
60.00000000000000	0.00086936221980	0.00008544947726	0.00003590468173	0.00000959863992	0.00000282223622
61.00000000000000	0.00063577800998	0.00007329878601	0.00003307066851	0.00000781556085	0.00000232188150
62.00000000000000	0.00054780124305	0.00005587762836	0.00002325466773	0.00000595213787	0.00000187099501
63.00000000000000	0.00043495725051	0.00004517741704	0.00001775237679	0.00000417464881	0.00000124023178
64.00000000000000	0.00041255927918	0.00004018001223	0.00001580708997	0.00000378714415	0.00000115926872
65.00000000000000	0.00038411564764	0.00003373475937	0.00001370191131	0.00000335863087	0.00000099745475
66.00000000000000	0.00032904465608	0.00002907490663	0.00001199989254	0.00000297396268	0.00000088342911
67.00000000000000	0.00027154048918	0.00002720173233	0.00001048775493	0.00000233803964	0.00000067615631
68.00000000000000	0.00022494741323	0.00002575138205	0.00000989350014	0.00000209313159	0.00000058709267
69.00000000000000	0.00019762611062	0.00001786766192	0.00000671287105	0.00000154497863	0.00000046729794
70.00000000000000	0.00014857787396	0.00001282530117	0.00000507159443	0.00000117211884	0.00000034403606
71.00000000000000	0.00012169066537	0.00001162956800	0.00000460031712	0.00000111838781	0.00000032921488
72.00000000000000	0.00010191056624	0.00000954112988	0.00000382314704	0.00000085396837	0.00000024671700
73.00000000000000	0.00008578609113	0.00000827696994	0.00000307089281	0.00000066900073	0.00000019940039
74.00000000000000	0.00006601925665	0.00000538470899	0.00000225839251	0.00000061063079	0.00000018580518
75.00000000000000	0.00005318285910	0.00000484687404	0.00000199080080	0.00000048278258	0.00000014869587
76.00000000000000	0.00004397608627	0.00000414670578	0.00000156259257	0.00000036712771	0.00000010587744
77.00000000000000	0.00004117618693	0.00000369088923	0.00000153785322	0.00000033464786	0.00000009488979
78.00000000000000	0.00003631070475	0.00000277687520	0.00000105505953	0.00000023107162	0.00000006568086
79.00000000000000	0.00002858588675	0.00000237227320	0.00000085742016	0.00000018317726	0.00000005191756
80.00000000000000	0.00002626173525	0.00000189351110	0.00000071420322	0.00000016515994	0.00000004826148
81.00000000000000	0.00002238596733	0.00000179224275	0.00000064281026	0.00000014181945	0.00000004222701
82.00000000000000	0.00001846296678	0.00000150521739	0.00000055515654	0.00000012613791	0.00000003731485
83.00000000000000	0.00001782107726	0.00000120610277	0.00000049079336	0.00000011202965	0.00000003152194
84.00000000000000	0.00001404381160	0.00000108566072	0.00000039927905	0.00000008597355	0.00000002430837
85.00000000000000	0.00001138370869	0.00000082808131	0.00000029684710	0.00000006245184	0.00000001838037
86.00000000000000	0.00000847367145	0.00000061712812	0.00000024814849	0.00000005921266	0.00000001684143
87.00000000000000	0.00000683020740	0.00000058994304	0.00000022906994	0.00000005246804	0.00000001529567
88.00000000000000	0.00000611206103	0.00000042699690	0.00000014622645	0.00000003153902	0.00000000945862
89.00000000000000	0.00000562607254	0.00000032919496	0.00000013064487	0.00000002911035	0.00000000819716
90.00000000000000	0.00000417479322	0.00000030100641	0.00000011368772	0.00000002733455	0.00000000795397
91.00000000000000	0.00000387439833	0.00000028225431	0.00000010712546	0.00000002220646	0.00000000616083
92.00000000000000	0.00000298238796	0.00000025457192	0.00000008802933	0.00000001830416	0.00000000514640
93.00000000000000	0.00000268106980	0.00000023039455	0.00000008145041	0.00000001654184	0.00000000452497
94.00000000000000	0.00000222304905	0.00000012481507	0.00000004319534	0.00000000892321	0.00000000250001
95.00000000000000	0.00000138014302	0.00000010060282	0.00000003734988	0.00000000821781	0.00000000235527
96.00000000000000	0.00000124294941	0.00000007040297	0.00000002601683	0.00000000633567	0.00000000193482
97.00000000000000	0.00000091391876	0.00000006084127	0.00000002374254	0.00000000522819	0.00000000151267
98.00000000000000	0.00000084545851	0.00000005043963	0.00000001910671	0.00000000427447	0.00000000122547
99.00000000000000	0.00000078578265	0.00000004140562	0.00000001453703	0.00000000307847	0.00000000087379
100.00000000000000	0.00000071267812	0.00000003447275	0.00000001227657	0.00000000262838	0.00000000073941
101.00000000000000	0.00000066394343	0.00000002848596	0.00000001009581	0.00000000212529	0.00000000059479
102.00000000000000	0.00000045238238	0.00000002444999	0.00000000842492	0.00000000177843	0.00000000051031
103.00000000000000	0.00000039926745	0.00000001942138	0.00000000709680	0.00000000152510	0.00000000042839
104.00000000000000	0.00000030812619	0.00000001444765	0.00000000549947	0.00000000127112	0.00000000036674
105.00000000000000	0.00000024446452	0.00000001408694	0.00000000483508	0.00000000098456	0.00000000027073
106.00000000000000	0.00000020050791	0.00000001130263	0.00000000403793	0.00000000083607	0.00000000025784
107.00000000000000	0.00000016594382	0.00000000974524	0.00000000367569	0.00000000081041	0.00000000022170
108.00000000000000	0.00000016300389	0.00000000816330	0.00000000279789	0.00000000057358	0.00000000016225
109.00000000000000	0.00000014072838	0.00000000709200	0.00000000242051	0.00000000050790	0.00000000014031
110.00000000000000	0.00000011207002	0.00000000660588	0.00000000229072	0.00000000046686	0.00000000013121
111.00000000000000	0.00000008772635	0.00000000545499	0.00000000191246	0.00000000041046	0.00000000012212
112.00000000000000	0.00000007569340	0.00000000415754	0.00000000147302	0.00000000031205	0.00000000008632
113.00000000000000	0.00000006775644	0.00000000310097	0.00000000114788	0.00000000024523	0.00000000006727
114.00000000000000	0.00000005810780	0.00000000286426	0.00000000096413	0.00000000019182	0.00000000006404
115.00000000000000	0.00000004427301	0.00000000273817	0.00000000092794	0.00000000018887	0.00000000004896
116.00000000000000	0.00000003864408	0.00000000165196	0.00000000055800	0.00000000011558	0.00000000003637
117.00000000000000	0.00000003495873	0.00000000132540	0.00000000047548	0.00000000010075	0.00000000002820
118.00000000000000	0.00000002165131	0.00000000099922	0.00000000036338	0.00000000008223	0.00000000002575
119.00000000000000	0.00000001549437	0.00000000089555	0.00000000033161	0.00000000007172	0.00000000002312
120.00000000000000	0.00000001479272	0.00000000083575	0.00000000030892	0.00000000006805	0.00000000001912


==> data/spectra_3DAD.txt <==
r 		 unprecon 		 weakest 		 prior1 		 prior2 		 prior3
1.00000000000000	417.77967022823736	175.87420843473200	129.02745085753398	87.74992956946370	55.42201484755113
2.00000000000000	243.33171134719171	70.18192892844039	46.43868632380367	27.55778237660076	14.59506394370251
3.00000000000000	196.06095196062000	59.21603332339819	36.86202380932206	20.35925485999855	10.01720064022780
4.00000000000000	180.49027347508363	50.12675431095663	30.35042240073757	16.51942080502894	8.13150304673810
5.00000000000000	134.45576193385997	29.99890513602723	16.50136449124496	7.88959296413100	3.33819731000805
6.00000000000000	124.09288042085250	23.59599267225522	13.48213939190766	6.81711997314818	3.04380160123313
7.00000000000000	81.80804433734092	14.78264221698865	7.92191603567141	3.74001525998816	1.56685873239252
8.00000000000000	68.38717448311036	11.25970656664185	5.80076592596056	2.62020964848156	1.07618134579309
9.00000000000000	55.42709881109755	10.64267040863567	5.63958062567629	2.59657751425365	1.02275242334252
10.00000000000000	52.64090919808297	8.10537938212234	4.04779826637005	1.78398524947938	0.68869598135023
11.00000000000000	45.56774485748305	7.86148369962608	3.92012331325597	1.66060241306147	0.62477493410125
12.00000000000000	41.30849332542738	5.11299103845750	2.51096142952898	1.07621751522664	0.41050468440283
13.00000000000000	32.48410908443379	4.87102513485850	2.38023124314723	1.01842268721711	0.38430272190348
14.00000000000000	29.85757086526301	3.72746270986644	1.69757232740450	0.66297372256004	0.22913040333673
15.00000000000000	25.26003538072750	3.03224756075245	1.36235153354233	0.53496958859146	0.18844503772077
16.00000000000000	21.27956738400982	2.46433180666602	1.13351812720932	0.45059035172893	0.16634159726816
17.00000000000000	19.12643821676987	2.25062469641724	1.04658013057921	0.43518620165208	0.15648849343586
18.00000000000000	17.24543048117766	1.86065061503102	0.86223042831134	0.34309873306250	0.11978008577114
19.00000000000000	14.81934978330243	1.70009200753196	0.78013909133243	0.31402244137533	0.11180204246292
20.00000000000000	13.23762183023965	1.26770259689227	0.53870380650045	0.20015885896647	0.06701942375294
21.00000000000000	11.69365328935263	1.13714610387067	0.48565849205207	0.17919599790363	0.05928491906992
22.00000000000000	10.58949216708373	0.98504252438840	0.43538488810111	0.16726514616860	0.05667872684946
23.00000000000000	9.86897181471237	0.87432483693900	0.37153442936997	0.14004618993118	0.04732983513287
24.00000000000000	9.59228263748292	0.81299692254862	0.34386340572547	0.12571119260653	0.04137860975149
25.00000000000000	9.07829107205206	0.72811650435976	0.30451406884627	0.11080956406269	0.03619765190192
26.00000000000000	6.94267747328422	0.57004551333000	0.24083093507373	0.09155381782127	0.03169484956901
27.00000000000000	6.19638853827499	0.47915744939947	0.21242168942958	0.07941775815862	0.02586346994192
28.00000000000000	5.62444636171796	0.47142500637007	0.19251068852944	0.06903628147672	0.02237109618479
29.00000000000000	4.93048192650752	0.36824439072690	0.15355767165628	0.05531784844208	0.01783866382201
30.00000000000000	4.44264412270191	0.33255858544451	0.13283554032692	0.04680224502516	0.01497468584833
31.00000000000000	4.20199644435649	0.28472350227954	0.11803835990524	0.04313006928361	0.01421332424994
32.00000000000000	3.73653123090013	0.27002779036871	0.11125543873256	0.04051077007109	0.01329646954058
33.00000000000000	3.34640850208232	0.19884594600858	0.08114607592612	0.02952282092814	0.00974371363397
34.00000000000000	3.10152450332725	0.19010764431247	0.07961649381099	0.02858044052600	0.00910633101609
35.00000000000000	2.46756099193985	0.16508259189717	0.06855432174306	0.02487063587785	0.00804812982347
36.00000000000000	2.43311241170975	0.15935746861676	0.06031140928227	0.02014486922860	0.00621436265318
37.00000000000000	2.36309584218951	0.14666891773051	0.05670985058713	0.01929394334145	0.00597488074197
38.00000000000000	1.94559044776417	0.12307738569639	0.04938839895785	0.01733518910639	0.00545498344015
39.00000000000000	1.71048321219497	0.11127063869065	0.04244675633088	0.01443349652985	0.00448095344755
40.00000000000000	1.64346467019442	0.09930031543771	0.03785330480405	0.01287602808192	0.00403158430738
41.00000000000000	1.59175234069541	0.08136660124394	0.03087973187183	0.01053805381115	0.00330027039263
42.00000000000000	1.34641140248990	0.07390053735490	0.02842722169577	0.00966431954127	0.00298170407116
43.00000000000000	1.30597414016804	0.06981101004057	0.02687971625439	0.00899355304617	0.00272525767868
44.00000000000000	1.02049847702950	0.06365976950815	0.02430604893576	0.00812505726170	0.00246997504042
45.00000000000000	0.98664466657332	0.05735827089664	0.02157380473967	0.00713515049042	0.00216330895552
46.00000000000000	0.94377785893415	0.04838193341926	0.01807973303686	0.00620938054249	0.00196580971892
47.00000000000000	0.87037695068288	0.04361256186184	0.01654248515644	0.00555845927281	0.00172985569211
48.00000000000000	0.72523807722112	0.04199364637269	0.01619466549968	0.00543146171455	0.00165058639861
49.00000000000000	0.68571132827356	0.03792005201344	0.01457502269786	0.00495439100650	0.00152479374159
50.00000000000000	0.62608046150069	0.03128330666738	0.01172003299210	0.00385681277063	0.00116002666857
51.00000000000000	0.52275996449039	0.02848269516490	0.01088412153203	0.00367593127483	0.00113948835632
52.00000000000000	0.47815377032774	0.02494171746093	0.00941319915662	0.00321163349400	0.00100042732252
53.00000000000000	0.47255114735504	0.02109329377484	0.00819022577988	0.00282243959664	0.00088271400330
54.00000000000000	0.40962209089109	0.02001689157325	0.00745066587436	0.00246812853399	0.00075370917632
55.00000000000000	0.40119964752360	0.01921031664695	0.00712776587413	0.00239600145815	0.00074148614383
56.00000000000000	0.36227652258540	0.01805902899231	0.00673067778325	0.00216569361358	0.00065186306824
57.00000000000000	0.35728100415832	0.01555672228142	0.00606672882280	0.00209940931278	0.00064059429402
58.00000000000000	0.32439030189966	0.01525096609187	0.00574141824571	0.00193008503866	0.00059150831862
59.00000000000000	0.29065514143012	0.01328070571251	0.00484588517338	0.00159352959613	0.00048170119018
60.00000000000000	0.26899643222322	0.01191705581465	0.00450802675035	0.00152302495717	0.00046642091578
61.00000000000000	0.26414873349640	0.01157232094515	0.00423291447621	0.00135491811217	0.00040169760558
62.00000000000000	0.21456653162047	0.00953355980416	0.00344266196309	0.00111538525937	0.00034524371034
63.00000000000000	0.19707346866989	0.00837955017073	0.00313926029009	0.00109277045838	0.00033495111267
64.00000000000000	0.18913805845255	0.00787924714966	0.00295826718383	0.00095716460353	0.00028669310869
65.00000000000000	0.17354194759874	0.00748042042927	0.00277690909731	0.00090232621877	0.00026649427895
66.00000000000000	0.15459712983830	0.00712465950990	0.00261736563695	0.00085055218579	0.00025341985628
67.00000000000000	0.14556637038964	0.00588588432040	0.00213087491062	0.00068779050591	0.00020927671557
68.00000000000000	0.12571660432794	0.00563136285399	0.00207375276826	0.00068346523561	0.00020201592739
69.00000000000000	0.11295013249995	0.00517837256131	0.00187153717089	0.00059383964692	0.00017320946305
70.00000000000000	0.10470840015276	0.00421095560957	0.00162253258098	0.00054660524618	0.00016671115067
71.00000000000000	0.09722355056036	0.00393010546216	0.00142545856121	0.00046361440317	0.00013838996878
72.00000000000000	0.09554182832457	0.00378676889143	0.00135961064308	0.00043161247230	0.00012639515724
73.00000000000000	0.07958803253258	0.00334461032557	0.00120169131871	0.00038553855351	0.00011417372261
74.00000000000000	0.07432805874337	0.00305159079760	0.00110172218233	0.00035247747148	0.00010354413864
75.00000000000000	0.07361789817651	0.00244562938105	0.00087720812577	0.00028561775120	0.00008586619394
76.00000000000000	0.06611768579305	0.00235933899646	0.00086048019931	0.00027742229554	0.00008202220369
77.00000000000000	0.05778751259587	0.00230950219251	0.00079527633212	0.00024563758054	0.00007078373345
78.00000000000000	0.05326007432445	0.00203649228755	0.00071474426248	0.00022682071782	0.00006664696676
79.00000000000000	0.05183674051579	0.00183335167265	0.00063846273920	0.00019921981694	0.00005780213108
80.00000000000000	0.04709105684953	0.00177518229134	0.00060929769512	0.00018685219986	0.00005333582269
81.00000000000000	0.04079587254056	0.00142691322095	0.00050640256334	0.00016102349872	0.00004740124394
82.00000000000000	0.04068383954579	0.00134701430115	0.00048292794288	0.00015445555871	0.00004547427414
83.00000000000000	0.03750518370092	0.00128446952360	0.00043555026693	0.00013392028942	0.00003853185083
84.00000000000000	0.03157518649714	0.00115073548617	0.00039521433946	0.00012221869277	0.00003526236979
85.00000000000000	0.03147342423602	0.00099724650449	0.00035809461885	0.00011419384895	0.00003346758426
86.00000000000000	0.02561510103460	0.00089124178850	0.00031983009842	0.00010419035307	0.00003118998354
87.00000000000000	0.02503077747691	0.00087101203798	0.00030421573895	0.00009435805270	0.00002722686578
88.00000000000000	0.02353556628054	0.00076737162725	0.00026387260113	0.00008387485270	0.00002506283662
89.00000000000000	0.02176331440896	0.00070992183592	0.00024917055222	0.00007969985063	0.00002329305067
90.00000000000000	0.02004711581619	0.00066900388759	0.00023697476787	0.00007317912659	0.00002094190369
91.00000000000000	0.01837662961359	0.00058098627480	0.00019820309482	0.00006047026866	0.00001719852596
92.00000000000000	0.01777035611582	0.00053284715782	0.00018270595011	0.00005717252279	0.00001674535368
93.00000000000000	0.01659985944444	0.00048509630958	0.00016622832456	0.00005181011299	0.00001518815006
94.00000000000000	0.01466018839674	0.00044119758902	0.00015631913158	0.00004929336555	0.00001419229402
95.00000000000000	0.01303954802486	0.00041507978333	0.00014394882093	0.00004458423436	0.00001282455339
96.00000000000000	0.01217922983234	0.00036317076734	0.00012459520533	0.00003897739647	0.00001138066784
97.00000000000000	0.01168113583511	0.00034079064676	0.00011410816724	0.00003488031716	0.00000999233756
98.00000000000000	0.01061595864947	0.00029710942170	0.00010026530962	0.00003061323233	0.00000875199228
99.00000000000000	0.01056048495629	0.00026641771265	0.00009172818473	0.00002875502946	0.00000832906928
100.00000000000000	0.00999181938616	0.00026103744945	0.00008907258301	0.00002716961853	0.00000782831739
101.00000000000000	0.00804382959348	0.00025155674756	0.00008597602020	0.00002671914566	0.00000767813583
102.00000000000000	0.00750117145309	0.00021500238916	0.00007543831300	0.00002375091256	0.00000691389502
103.00000000000000	0.00686170013293	0.00019653546694	0.00006891963357	0.00002148262023	0.00000618192014
104.00000000000000	0.00658520327630	0.00018758172956	0.00006403823188	0.00001951042125	0.00000552457903
105.00000000000000	0.00572650208003	0.00015811598679	0.00005268450975	0.00001616122774	0.00000463027846
106.00000000000000	0.00537709701865	0.00014814647414	0.00005111399738	0.00001557244904	0.00000441194698
107.00000000000000	0.00498997801905	0.00013949510293	0.00004617485900	0.00001402339508	0.00000399909032
108.00000000000000	0.00481601362529	0.00012690138509	0.00004271916536	0.00001295675644	0.00000366983202
109.00000000000000	0.00421251727647	0.00011694117373	0.00003922988002	0.00001198134229	0.00000343118817
110.00000000000000	0.00376001166333	0.00010034638376	0.00003357716436	0.00001021184422	0.00000291037105
111.00000000000000	0.00351740960592	0.00009456208034	0.00003185213349	0.00000965955387	0.00000276091533
112.00000000000000	0.00334324943866	0.00009022672310	0.00003101634998	0.00000958185634	0.00000271861674
113.00000000000000	0.00314190419463	0.00007547384025	0.00002540764122	0.00000778210734	0.00000223825723
114.00000000000000	0.00288096025063	0.00007091226570	0.00002381271207	0.00000726017233	0.00000208516240
115.00000000000000	0.00260923932355	0.00006560628822	0.00002259916093	0.00000702465988	0.00000201256729
116.00000000000000	0.00242629989709	0.00005942548916	0.00002013861063	0.00000615922309	0.00000176153819
117.00000000000000	0.00220072365312	0.00005535584412	0.00001879124114	0.00000576553811	0.00000165042420
118.00000000000000	0.00208855869747	0.00004905202996	0.00001631165160	0.00000494554704	0.00000140573544
119.00000000000000	0.00185167630347	0.00004335667564	0.00001454250029	0.00000445535099	0.00000127543482
120.00000000000000	0.00174693969776	0.00003894047455	0.00001269674674	0.00000378415843	0.00000107232218
121.00000000000000	0.00142367090130	0.00003709764541	0.00001232494863	0.00000371594602	0.00000104197231
122.00000000000000	0.00140984780807	0.00003167820404	0.00001065385942	0.00000324657330	0.00000092454896
123.00000000000000	0.00127899764824	0.00002839429570	0.00000933347070	0.00000279937950	0.00000078940968
124.00000000000000	0.00119529546255	0.00002599856882	0.00000873529046	0.00000265142965	0.00000075155394
125.00000000000000	0.00107686985573	0.00002497422742	0.00000812847687	0.00000242256546	0.00000068022284
126.00000000000000	0.00095183477009	0.00002099363751	0.00000699360750	0.00000212098985	0.00000060353538
127.00000000000000	0.00087323758460	0.00001951935706	0.00000631201145	0.00000189293312	0.00000053774346
128.00000000000000	0.00082340552285	0.00001890689211	0.00000617263288	0.00000183807331	0.00000051445855
129.00000000000000	0.00075545079683	0.00001717243903	0.00000560647373	0.00000167856945	0.00000047193528
130.00000000000000	0.00072465727620	0.00001506842503	0.00000505585794	0.00000153347205	0.00000043391474
131.00000000000000	0.00065338735366	0.00001468977787	0.00000476400633	0.00000140446891	0.00000039070521
132.00000000000000	0.00060023602857	0.00001318823673	0.00000432227598	0.00000128894666	0.00000036058946
133.00000000000000	0.00055446848962	0.00001234648371	0.00000411079633	0.00000123949459	0.00000034955037
134.00000000000000	0.00051655431320	0.00001176316533	0.00000381602318	0.00000113055693	0.00000031549341
135.00000000000000	0.00046038401441	0.00001011579903	0.00000331269425	0.00000098212106	0.00000027352615
136.00000000000000	0.00043804207642	0.00000949725618	0.00000306173665	0.00000090273686	0.00000025145831
137.00000000000000	0.00041068431702	0.00000841697081	0.00000270522581	0.00000080173368	0.00000022563357
138.00000000000000	0.00038557720741	0.00000776998199	0.00000254310298	0.00000076858800	0.00000021791001
139.00000000000000	0.00035632810182	0.00000726735244	0.00000239858575	0.00000071535033	0.00000019974732
140.00000000000000	0.00033909438408	0.00000644641669	0.00000209609043	0.00000062406306	0.00000017498309
141.00000000000000	0.00032060254834	0.00000633617106	0.00000204018752	0.00000060177207	0.00000016747422
142.00000000000000	0.00029359218019	0.00000547855915	0.00000174002599	0.00000051831749	0.00000014656995
143.00000000000000	0.00028225105773	0.00000521478433	0.00000169129018	0.00000049467340	0.00000013607169
144.00000000000000	0.00025982370513	0.00000485554776	0.00000160447469	0.00000048170592	0.00000013550624
145.00000000000000	0.00022016816690	0.00000468686868	0.00000151056724	0.00000044451078	0.00000012349445
146.00000000000000	0.00018861083244	0.00000396240313	0.00000128738413	0.00000038515204	0.00000010867126
147.00000000000000	0.00018346910516	0.00000372012205	0.00000120942130	0.00000035922330	0.00000010078875
148.00000000000000	0.00017938638468	0.00000314336702	0.00000104219047	0.00000031406778	0.00000008844575
149.00000000000000	0.00014559652892	0.00000273867252	0.00000085805558	0.00000025188262	0.00000007187020
150.00000000000000	0.00013727900681	0.00000253418865	0.00000083087197	0.00000024744008	0.00000006820506
151.00000000000000	0.00012297370241	0.00000231162456	0.00000075943047	0.00000023163700	0.00000006578160
152.00000000000000	0.00011339652822	0.00000214889659	0.00000073631361	0.00000022158794	0.00000006212739
153.00000000000000	0.00009972510927	0.00000196221357	0.00000063719169	0.00000019009457	0.00000005345746
154.00000000000000	0.00008464619677	0.00000167399884	0.00000053840538	0.00000015883339	0.00000004422380
155.00000000000000	0.00008343091069	0.00000153171474	0.00000049088190	0.00000014507209	0.00000004056684
156.00000000000000	0.00008060191514	0.00000151654536	0.00000048711397	0.00000014318094	0.00000003969745
157.00000000000000	0.00007002269412	0.00000136254319	0.00000043734686	0.00000012829861	0.00000003554833
158.00000000000000	0.00006375857660	0.00000115513468	0.00000036973919	0.00000010813013	0.00000002985515
159.00000000000000	0.00006227062494	0.00000101684849	0.00000032522254	0.00000009620635	0.00000002693548
160.00000000000000	0.00005725318030	0.00000095700067	0.00000030467085	0.00000008927326	0.00000002475290
161.00000000000000	0.00005272231755	0.00000085775157	0.00000027391804	0.00000008029274	0.00000002229644
162.00000000000000	0.00004983735624	0.00000083220598	0.00000026637459	0.00000007815477	0.00000002161357
163.00000000000000	0.00004415501445	0.00000068828221	0.00000022089412	0.00000006513960	0.00000001813919
164.00000000000000	0.00004184499550	0.00000062224566	0.00000019548567	0.00000005669052	0.00000001560468
165.00000000000000	0.00003903531383	0.00000059592019	0.00000018558519	0.00000005372608	0.00000001481374
166.00000000000000	0.00003566961353	0.00000056842098	0.00000017930540	0.00000005218199	0.00000001441857
167.00000000000000	0.00003394154279	0.00000049806572	0.00000016129465	0.00000004845579	0.00000001365579
168.00000000000000	0.00002854613880	0.00000048919596	0.00000015865816	0.00000004662822	0.00000001294528
169.00000000000000	0.00002758223905	0.00000043017786	0.00000013703983	0.00000004005104	0.00000001106811
170.00000000000000	0.00002410584547	0.00000041649999	0.00000013130493	0.00000003810047	0.00000001048506
171.00000000000000	0.00002091762557	0.00000037659307	0.00000011784332	0.00000003400160	0.00000000930975
172.00000000000000	0.00001975642298	0.00000032583618	0.00000010323002	0.00000003007982	0.00000000829688
173.00000000000000	0.00001779918706	0.00000026306452	0.00000008411279	0.00000002473370	0.00000000686488
174.00000000000000	0.00001708499425	0.00000024392002	0.00000007772391	0.00000002262573	0.00000000622663
175.00000000000000	0.00001363486007	0.00000022340939	0.00000007021737	0.00000002035293	0.00000000560007
176.00000000000000	0.00001205040254	0.00000017533295	0.00000005554469	0.00000001623195	0.00000000452677
177.00000000000000	0.00001082674524	0.00000016595288	0.00000005400481	0.00000001610004	0.00000000448802
178.00000000000000	0.00000987190104	0.00000014398154	0.00000004542294	0.00000001326749	0.00000000367702
179.00000000000000	0.00000948421215	0.00000013673254	0.00000004256286	0.00000001230263	0.00000000338610
180.00000000000000	0.00000853417014	0.00000012435730	0.00000003919352	0.00000001139240	0.00000000313765
181.00000000000000	0.00000775989816	0.00000011961807	0.00000003733863	0.00000001080228	0.00000000297458
182.00000000000000	0.00000733883208	0.00000010520207	0.00000003341023	0.00000000976281	0.00000000269196
183.00000000000000	0.00000702535337	0.00000009963152	0.00000003115519	0.00000000900527	0.00000000247535
184.00000000000000	0.00000655367168	0.00000009570941	0.00000002985154	0.00000000855875	0.00000000233036
185.00000000000000	0.00000554630432	0.00000007764071	0.00000002380387	0.00000000679001	0.00000000185266
186.00000000000000	0.00000515538302	0.00000007039546	0.00000002229296	0.00000000653302	0.00000000180341
187.00000000000000	0.00000407110763	0.00000006897943	0.00000002149505	0.00000000613281	0.00000000166667
188.00000000000000	0.00000386697014	0.00000005879704	0.00000001840491	0.00000000533235	0.00000000146559
189.00000000000000	0.00000383106413	0.00000005329086	0.00000001689769	0.00000000490741	0.00000000134895
190.00000000000000	0.00000346539711	0.00000004718645	0.00000001492917	0.00000000433998	0.00000000119516
191.00000000000000	0.00000334594086	0.00000004384924	0.00000001337356	0.00000000379973	0.00000000103178
192.00000000000000	0.00000291143967	0.00000003684013	0.00000001160017	0.00000000337566	0.00000000093213
193.00000000000000	0.00000256820147	0.00000003474680	0.00000001076444	0.00000000309041	0.00000000084444
194.00000000000000	0.00000233496426	0.00000003319263	0.00000001013937	0.00000000288672	0.00000000078528
195.00000000000000	0.00000228721567	0.00000002899106	0.00000000899594	0.00000000258290	0.00000000070573
196.00000000000000	0.00000190808873	0.00000002537257	0.00000000792068	0.00000000229423	0.00000000063163
197.00000000000000	0.00000168887863	0.00000002429612	0.00000000758004	0.00000000218006	0.00000000059585
198.00000000000000	0.00000156129091	0.00000001989874	0.00000000608397	0.00000000173257	0.00000000047118
199.00000000000000	0.00000143699639	0.00000001758217	0.00000000553425	0.00000000161602	0.00000000044698
200.00000000000000	0.00000129488082	0.00000001625656	0.00000000503003	0.00000000144253	0.00000000039393
201.00000000000000	0.00000119090694	0.00000001261645	0.00000000394074	0.00000000114214	0.00000000031472
202.00000000000000	0.00000111393500	0.00000001219983	0.00000000372618	0.00000000105701	0.00000000028612
203.00000000000000	0.00000096307091	0.00000001094992	0.00000000330512	0.00000000093434	0.00000000025313
204.00000000000000	0.00000087941996	0.00000000917274	0.00000000282012	0.00000000080692	0.00000000021991
205.00000000000000	0.00000086023931	0.00000000892739	0.00000000269241	0.00000000076429	0.00000000020866
206.00000000000000	0.00000077715986	0.00000000831059	0.00000000256177	0.00000000073245	0.00000000019893
207.00000000000000	0.00000066339748	0.00000000766874	0.00000000234133	0.00000000066395	0.00000000017962
208.00000000000000	0.00000063200687	0.00000000688226	0.00000000208495	0.00000000059040	0.00000000015999
209.00000000000000	0.00000056801376	0.00000000618855	0.00000000186844	0.00000000052638	0.00000000014192
210.00000000000000	0.00000045820861	0.00000000557744	0.00000000170170	0.00000000048359	0.00000000013119
211.00000000000000	0.00000040849638	0.00000000447332	0.00000000138450	0.00000000039760	0.00000000010864
212.00000000000000	0.00000035498279	0.00000000366955	0.00000000110853	0.00000000031293	0.00000000008447
213.00000000000000	0.00000033510539	0.00000000316823	0.00000000095936	0.00000000027122	0.00000000007331
214.00000000000000	0.00000027478926	0.00000000280515	0.00000000083785	0.00000000023483	0.00000000006313
215.00000000000000	0.00000022314408	0.00000000227111	0.00000000069336	0.00000000019809	0.00000000005421
216.00000000000000	0.00000018013759	0.00000000222230	0.00000000067832	0.00000000019204	0.00000000005183
217.00000000000000	0.00000016156377	0.00000000198642	0.00000000060560	0.00000000017139	0.00000000004638
218.00000000000000	0.00000014511885	0.00000000154504	0.00000000047453	0.00000000013603	0.00000000003737
219.00000000000000	0.00000013965263	0.00000000146856	0.00000000045592	0.00000000013090	0.00000000003580
220.00000000000000	0.00000009572196	0.00000000102343	0.00000000031039	0.00000000008851	0.00000000002410
221.00000000000000	0.00000008129991	0.00000000097785	0.00000000030472	0.00000000008732	0.00000000002372
222.00000000000000	0.00000007272548	0.00000000071954	0.00000000021939	0.00000000006308	0.00000000001738
223.00000000000000	0.00000006141305	0.00000000069054	0.00000000021730	0.00000000006206	0.00000000001696
224.00000000000000	0.00000005054655	0.00000000060990	0.00000000018720	0.00000000005380	0.00000000001475
225.00000000000000	0.00000003762454	0.00000000058317	0.00000000017969	0.00000000005102	0.00000000001370
226.00000000000000	0.00000003395412	0.00000000043331	0.00000000013341	0.00000000003833	0.00000000001038
227.00000000000000	0.00000003173086	0.00000000035662	0.00000000010904	0.00000000003123	0.00000000000845
228.00000000000000	0.00000002553969	0.00000000029048	0.00000000008828	0.00000000002483	0.00000000000683
229.00000000000000	0.00000002453375	0.00000000023753	0.00000000007229	0.00000000002061	0.00000000000562
230.00000000000000	0.00000002111609	0.00000000019072	0.00000000005675	0.00000000001574	0.00000000000419
231.00000000000000	0.00000001631441	0.00000000016079	0.00000000004774	0.00000000001348	0.00000000000368
232.00000000000000	0.00000001440010	0.00000000013701	0.00000000004182	0.00000000001171	0.00000000000315
233.00000000000000	0.00000001191807	0.00000000012520	0.00000000003784	0.00000000001052	0.00000000000290
234.00000000000000	0.00000001101707	0.00000000010670	0.00000000003199	0.00000000000898	0.00000000000238
235.00000000000000	0.00000001068584	0.00000000009682	0.00000000002931	0.00000000000814	0.00000000000219
236.00000000000000	0.00000000710445	0.00000000006782	0.00000000002035	0.00000000000571	0.00000000000183
237.00000000000000	0.00000000558609	0.00000000005196	0.00000000001594	0.00000000000456	0.00000000000116
238.00000000000000	0.00000000456139	0.00000000004422	0.00000000001314	0.00000000000382	0.00000000000095
239.00000000000000	0.00000000319194	0.00000000002499	0.00000000000739	0.00000000000189	0.00000000000059
240.00000000000000	0.00000000241728	0.00000000002164	0.00000000000652	0.00000000000181	0.00000000000036
241.00000000000000	0.00000000120766	0.00000000001033	0.00000000000323	0.00000000000105	0.00000000000021
242.00000000000000	0.00000000083410	0.00000000000765	0.00000000000247	0.00000000000058	0.00000000000015
243.00000000000000	0.00000000065268	0.00000000000652	0.00000000000136	0.00000000000035	0.00000000000015
244.00000000000000	0.00000000016629	0.00000000000136	0.00000000000039	0.00000000000009	0.00000000000001
245.00000000000000	0.00000000008661	0.00000000000067	0.00000000000015	0.00000000000003	0.00000000000001
246.00000000000000	0.00000000001535	0.00000000000000	0.00000000000000	0.00000000000000	0.00000000000000
247.00000000000000	0.00000000000288	0.00000000000000	0.00000000000000	0.00000000000000	0.00000000000000
248.00000000000000	0.00000000000113	0.00000000000000	0.00000000000000	0.00000000000000	0.00000000000000
249.00000000000000	0.00000000000076	0.00000000000000	0.00000000000000	0.00000000000000	0.00000000000000
250.00000000000000	0.00000000000061	0.00000000000000	0.00000000000000	0.00000000000000	0.00000000000000


==> data/spectra_dim_indep.txt <==
r 		 605linear 		 605quadratic 		 1225linear 		 1225quadratic 		 2363linear 		 2363quadratic 		 5443linear 		 5443quadratic 		 605cubic 		 1225cubic 		 2363cubic 		 5443cubic
1.00000000000000	27118.45463528682740	21363.24890829528522	24946.26228080349392	22297.21235424377301	23951.02894384967658	22445.87659899201390	23318.83404613618040	22474.04745768715293	22293.49562078328381	22416.32160922965340	22466.68954075548027	22480.91088232408947
2.00000000000000	20165.24632689002465	13591.37067841345925	16775.13194279358868	13547.51662053828295	14996.34761366462772	13580.60097996293189	14309.87833056355703	13561.77895487000023	13567.00568650218156	13600.51273582142494	13600.01701814672742	13571.99766950537924
3.00000000000000	19247.53563026122356	12461.68694149191106	16171.09611420625151	12652.94331789784155	14683.13096887220308	12609.23212688057174	13523.81285451881377	12522.29449360308718	12690.57737181206539	12661.79490762430032	12602.30585008099843	12519.99826814442895
4.00000000000000	16576.76744657666859	9855.57002980425386	12273.49675003380435	9632.97749203362946	10755.31264505818217	9480.29559628772040	10011.21902716589284	9338.51739910084143	9651.64537320764612	9573.91026759222950	9476.54911660877406	9339.69325355475121
5.00000000000000	7012.14985013294881	3841.24361575944476	5048.96407090209141	3926.03891037740277	4449.41412010587737	3840.11532208052949	4050.82100798768124	3759.18427255333745	4093.05725293144451	3897.29711358923623	3836.60116656190303	3760.56971257271562
6.00000000000000	5040.68499488542238	3144.81438153542558	4011.21775613786303	2955.51224645597313	3451.99737655016133	2913.03631469786069	3120.60274866424697	2875.21814048382430	3045.58728800731296	2947.24747104075504	2912.55993874346541	2876.47798462384617
7.00000000000000	4021.15548259139450	2141.33981508098259	2822.43765787578695	2079.89275606928732	2361.44109754019019	2025.03008774611271	2142.85622331321338	1982.61551812944208	2183.04566949616810	2070.67991599892775	2027.16593614931048	1984.63084698594730
8.00000000000000	3361.07655786466012	1700.61131599741657	2354.45490059757958	1603.08325896215433	1907.78355377588309	1549.14060782622687	1691.89674926887710	1506.15330876793541	1673.73719228535288	1589.46416528556301	1549.38022057776516	1507.86273261815700
9.00000000000000	1699.33225932497885	1000.69816071466539	1133.93881956697669	1027.78493974512685	1057.89444020260430	1034.19077801770595	1051.30511475994331	1035.80244138883450	1027.40668543468314	1036.19857288937351	1037.36222969913092	1036.66017178661309
10.00000000000000	1525.39794036746298	755.42506463020402	1011.20398669736244	763.55491096873038	906.96527187265781	755.76856871116411	812.30964560648226	746.52916487611390	796.05136218269377	765.84247183235220	757.23042336746914	747.30369025333675
11.00000000000000	1106.14336127286219	651.81817221051324	816.70726169259001	642.19450778629164	717.03178931562161	632.66629705199864	661.46075721599993	618.74318309745433	687.84452383565736	648.37095845528040	634.29984268194744	619.63908979605344
12.00000000000000	707.87222676470128	484.03458037549734	592.37520852132832	477.99767797775581	546.17238826145092	475.04712342865798	512.91392011829089	471.24664701539683	493.40143531261765	480.86141930911191	475.88908175612858	471.81409483142340
13.00000000000000	603.57802559830088	260.48905599484146	427.66395342317452	260.20594982077290	340.44469546112504	259.31983726604034	298.85946087591765	258.71348127860364	258.00555223415296	258.63365778852182	259.34671255817898	258.86078920960006
14.00000000000000	412.73494480535038	189.89079389749958	297.29980499461215	218.13148582340790	251.30741492215557	225.94236853448606	238.33202205079337	227.37035223633410	231.90219512547927	227.66447552198531	227.81866381525020	227.82024801570967
15.00000000000000	344.96981316721985	173.58156515936204	240.31481710550750	181.41310215583417	218.97983797913164	181.44658907685491	202.56033964883676	181.12573205171859	186.59188203192070	182.12893071816151	182.27141546053863	181.70284831623127
16.00000000000000	294.58164599093868	154.77038575343477	222.24481996101193	151.84043616862886	191.31625373315404	146.92235266784397	161.32940356387314	140.46380404028551	162.74807209655748	152.04127055929885	146.88093892152725	140.56291280277452
17.00000000000000	245.43122464663043	120.71477690739451	181.78698491215400	116.57345675623769	144.37014673082231	112.79125443426513	123.35069817887646	108.87814347511627	122.75225613214029	116.08957317414860	112.80519768589929	109.01170257603927
18.00000000000000	196.32569403945953	72.03322272504892	129.88502545862670	72.14457793711179	89.60473684353150	74.33609193318614	79.07059187184049	75.20389923459429	74.71855227513475	74.53794366967354	74.94156389189514	75.42122069545421
19.00000000000000	90.98114215659821	62.24495706858191	77.81623157445343	63.03882900316277	76.10214392440878	60.64526146872385	69.80867808987539	58.73646370873958	64.73094555505759	61.72400382318755	60.60014620484528	58.84727928234935
20.00000000000000	74.63248977254635	29.40489367476253	51.66945471552471	33.30359062738295	39.25593428997284	35.25787054699714	37.34508201971258	35.69467289520490	37.63052614562183	35.69891256659221	35.68774017271959	35.79315969028890
21.00000000000000	62.10172146943950	25.76260919946851	38.12338961509482	27.71698189471005	37.41134163226195	27.35295261804822	32.59253259875608	27.05568760359510	27.63001851430374	27.29250819111151	27.30714808205955	27.08012196717056
22.00000000000000	45.63192115939955	21.32670520421678	33.89358635148889	20.53098214304506	25.98893419617429	19.85741754349447	21.73130610671282	19.10409403697825	21.54146415131228	20.44656038678219	19.83102858235437	19.09788723283702
23.00000000000000	41.73257262617417	16.12879943432491	27.76251525830517	15.68902448777118	19.67036144190682	14.83764719019103	15.81607556167262	13.88244233097128	17.72021581127489	15.84044267833842	14.86743473060507	13.89852685380377
24.00000000000000	33.08727537002123	11.91419633020961	22.16186395045554	11.68704486134531	16.62774353234421	11.63733428233248	14.12530469870594	11.51467015337181	11.82956196118263	11.58694365134925	11.63415754342321	11.53295031615200
25.00000000000000	27.34513080406188	11.26299312756788	19.14602649765158	10.49915550431434	15.29558819611847	10.40409169563348	12.85184200082100	10.35882153242966	9.72416446093749	10.14733511582839	10.33727794316639	10.34350457710418
26.00000000000000	20.39063651619851	6.82156693957759	12.05640459209312	8.24664145517599	8.99799742395887	8.58402467029599	9.09724068783659	8.69020159315543	8.79007457578195	8.69031132281691	8.67941890658730	8.72188611051554
27.00000000000000	12.27559203501744	6.13397021212832	9.50033004520627	5.59546539370141	8.10445537161177	5.39279391409545	6.38077502326125	5.22279939178788	5.86175766892540	5.49019564284344	5.37780137489065	5.22199659235085
28.00000000000000	10.28729889718629	3.93409383890139	6.72739555420268	4.09521909475373	5.22770742696378	4.29648647185523	4.70217259622974	4.27524460897644	4.69961075805352	4.42845271501271	4.36337452014733	4.28782408898113
29.00000000000000	10.01781531253662	3.59672073960047	6.07927657384602	3.70254241255397	4.73546614446917	3.67007594309793	4.12190200129980	3.56320721375033	3.84220063140745	3.73144409483357	3.68084472335671	3.56739449441976
30.00000000000000	8.53755480957125	3.03494893361673	5.27451426582739	3.18388800184494	4.61124541487971	3.10793238958349	3.74160271990190	3.07912789519067	2.99729044620819	3.05853404185275	3.09824009318309	3.08308312159389
31.00000000000000	6.88878539851635	2.55387435268568	4.83635928563093	2.85800926441038	3.90814755070791	2.77458729191520	3.23339955384382	2.70104683494864	2.72167801163539	2.75907688798442	2.75532587140509	2.69877067832073
32.00000000000000	5.94881987161064	2.15125622791705	3.97139778193909	1.98954948837887	2.88502653920612	1.93953127618815	2.25020583078286	1.89902540833376	1.98823387898830	1.95860734770154	1.93747100178023	1.90066603193781
33.00000000000000	5.06357700178528	1.81641846005086	2.97010129364138	1.82337233195046	2.30365110082984	1.77305964607249	2.01827525042178	1.73708072472182	1.78157423594276	1.78023067423569	1.76858396636917	1.73809893057981
34.00000000000000	3.26185043953814	1.10046225793060	2.03173490721295	1.00214007532063	1.41200184728858	0.98039195874714	1.14322301841135	0.95792617887680	1.07459257504172	1.00388159819597	0.97973971441260	0.95916481223532
35.00000000000000	2.64166604596491	0.84525265711807	1.63887119788490	0.76540032761900	1.19309120702625	0.76295869566941	0.95915791357254	0.77239157477009	0.77618948632704	0.76688935711191	0.76565762606775	0.77490527319029
36.00000000000000	1.94150037559005	0.69797637642172	1.23257243876219	0.71599839654414	0.87563839184403	0.75336491276520	0.84991258402415	0.74873187794664	0.72903082462181	0.73024370419572	0.75446086400018	0.74985707599447
37.00000000000000	1.71148845980513	0.59799232405679	0.96516898506100	0.60961021943642	0.81422855178958	0.58178698975144	0.64845963368388	0.54442314870776	0.69303796605417	0.62707678407983	0.58463862427042	0.54602702638514
38.00000000000000	1.48140689195245	0.47828397135301	0.85246556755467	0.48455544232016	0.66274341224700	0.49553644879944	0.58395815710538	0.49476527671341	0.51015141386389	0.48743205695618	0.49831772682985	0.49563834945486
39.00000000000000	1.21467278688437	0.46907624433186	0.79746839831973	0.45874598706404	0.60157587760825	0.44186040052668	0.50937212356374	0.42067972235300	0.45818307810397	0.45548295307289	0.44037314252541	0.42082505136532
40.00000000000000	1.11011506992284	0.33341656595649	0.66410123958839	0.35248093986034	0.48123699264487	0.34835253069693	0.38238783872394	0.33939480478125	0.36355791200178	0.35476485531905	0.34977641477842	0.33999135920086
41.00000000000000	1.02152452355635	0.26027219779997	0.56914443435296	0.27653238325960	0.39586867622766	0.28037687266606	0.32024195387587	0.27631452111397	0.29781413825300	0.28289752028283	0.28126769709001	0.27650622827652
42.00000000000000	0.69519926913527	0.23603674377068	0.45621149450052	0.23133112512568	0.35984943298312	0.23020512657276	0.30849868067881	0.23322094178156	0.21135876492173	0.22183855928342	0.22930740470930	0.23311618776152
43.00000000000000	0.60210994401136	0.21658989028472	0.41563424850284	0.19963059371985	0.31393318126940	0.18410291073872	0.23971225698644	0.17777305822372	0.17312210704273	0.17851349858795	0.18098877088771	0.17778393035075
44.00000000000000	0.49305661473191	0.14565820263330	0.26923534890515	0.13115675256507	0.18246787812157	0.12717897091283	0.14848137759076	0.12307457820876	0.13986781488138	0.12909373968162	0.12639319885687	0.12300008619702
45.00000000000000	0.38281594170089	0.10069681013795	0.21608301081684	0.09818296603781	0.15837913376388	0.09873241963715	0.12654480097449	0.09861071463003	0.09873884146812	0.09520873832373	0.09827861083962	0.09866498779981
46.00000000000000	0.32432798657689	0.09189866344614	0.17244422830315	0.08759712675092	0.12211032290738	0.08270202720530	0.09581947462875	0.07864407120468	0.08658809306930	0.08750793967164	0.08232333981121	0.07875114155395
47.00000000000000	0.29256010020179	0.07040584261534	0.16112831799116	0.07262444959993	0.11167397482613	0.07414984548927	0.09108344350619	0.07183414639221	0.07323445977533	0.07468656689963	0.07423529833335	0.07186523898948
48.00000000000000	0.24927066154893	0.05331525960189	0.11754945295559	0.05094281414519	0.09007533122555	0.05075163026359	0.07188673418597	0.05184087388060	0.04790863872009	0.04946636360620	0.05034151939896	0.05180454885688
49.00000000000000	0.19519304727399	0.04579046141045	0.10698476833910	0.04635623860675	0.06473074382241	0.04843010562541	0.05643376614480	0.04851823213638	0.04433732878896	0.04772935847332	0.04892382385115	0.04871334471837
50.00000000000000	0.16278724690122	0.04129974547235	0.07518035894797	0.04151991873246	0.06080582659342	0.04265200009411	0.05186099081803	0.04241281440259	0.04062607024507	0.04179875730990	0.04258903466992	0.04251272077765
51.00000000000000	0.14261414496518	0.03562421508873	0.06577479699762	0.03771732958737	0.04959545710822	0.03700056700916	0.04276079156558	0.03562298392666	0.03650621062169	0.03716445723144	0.03685563175308	0.03563360374061
52.00000000000000	0.11476140954640	0.03267864087639	0.05689227393487	0.02854972069508	0.04188418302559	0.02783497442521	0.03397349203081	0.02695424224192	0.02858519926947	0.02777965721098	0.02758293804198	0.02697793178839
53.00000000000000	0.09724189005060	0.02983461638689	0.05441600340047	0.02398509398474	0.03926731226155	0.02238870936039	0.02897130665356	0.02137031844204	0.02374647697755	0.02229802423433	0.02203786134887	0.02131411928970
54.00000000000000	0.07884913628929	0.02380625261552	0.04769937000237	0.01981434822942	0.03206348587459	0.01803049158481	0.02267712672394	0.01720545909028	0.01822543400915	0.01771880647793	0.01768397747418	0.01715859232426
55.00000000000000	0.07076767773524	0.01731852613501	0.04540499573513	0.01670542243839	0.02884088833021	0.01668105541838	0.02173244034396	0.01660113960040	0.01759108936780	0.01716722782225	0.01680987455974	0.01661344731725
56.00000000000000	0.06267825987786	0.01445703908829	0.03649389793419	0.01425711981973	0.02434200149431	0.01380926710979	0.01795739016116	0.01330671105655	0.01369415449756	0.01342164770237	0.01371932750355	0.01331909256509
57.00000000000000	0.05135763686933	0.01128384105420	0.02693891375493	0.01055502404743	0.01682907128503	0.00990649928048	0.01184462951604	0.00931318228709	0.01010130506399	0.01024704807672	0.00989000075223	0.00931323768504
58.00000000000000	0.03923210220842	0.00810427398892	0.01947554222507	0.00733731616537	0.01302215373434	0.00733081558762	0.01013128879836	0.00747084056366	0.00727996352339	0.00708475677672	0.00728848945875	0.00746388096729
59.00000000000000	0.02869256382922	0.00769482783440	0.01362449920561	0.00641810693822	0.00981700915831	0.00630743494255	0.00769045696470	0.00624118283352	0.00657872962945	0.00642114370779	0.00631169972489	0.00624693628209
60.00000000000000	0.02748238876190	0.00626339324690	0.01160433282002	0.00564933323196	0.00835046066317	0.00546876652119	0.00686060007525	0.00524868152380	0.00526784226142	0.00538744522473	0.00544434650269	0.00525247873571
61.00000000000000	0.02316725891825	0.00524941707451	0.00926069077563	0.00466979491993	0.00669150879315	0.00469112307471	0.00574315201999	0.00465349319033	0.00439970613958	0.00464124409418	0.00468594270173	0.00466894433113
62.00000000000000	0.01887447033880	0.00382404548884	0.00825544209889	0.00359157658251	0.00621544864149	0.00357616782929	0.00486056583423	0.00358244820526	0.00380277923869	0.00342374473732	0.00354452677310	0.00358218343702
63.00000000000000	0.01744252348012	0.00351613386357	0.00714115830150	0.00314299016639	0.00467435978408	0.00289135551488	0.00347880447419	0.00273481222714	0.00327383594266	0.00294069116165	0.00285053855827	0.00272747810105
64.00000000000000	0.01417973404790	0.00342189198847	0.00658090666183	0.00283008141674	0.00416020344440	0.00257152075926	0.00297912326775	0.00231776093610	0.00294820763584	0.00285982707039	0.00256964933005	0.00231740483435
65.00000000000000	0.01191906590971	0.00292181186197	0.00506313413480	0.00238707683537	0.00368610996165	0.00215902446970	0.00286266170763	0.00205299572354	0.00237898905744	0.00220556873243	0.00212724667660	0.00204341667327
66.00000000000000	0.00903093148518	0.00227752799401	0.00419499774989	0.00200961173921	0.00320385561689	0.00186079400581	0.00246804474966	0.00173549588282	0.00188156189586	0.00184404568570	0.00181790035580	0.00173148851163
67.00000000000000	0.00875052598170	0.00189601624995	0.00398952089098	0.00184933939452	0.00281513126578	0.00174091117221	0.00205622537886	0.00167254338085	0.00166328746223	0.00174829081220	0.00171938758483	0.00166841635168
68.00000000000000	0.00758249694976	0.00171290248905	0.00338271055915	0.00159712704638	0.00212218262467	0.00164808820832	0.00187097862640	0.00160308860514	0.00151131537526	0.00162302249710	0.00164205999497	0.00160597685416
69.00000000000000	0.00684117941057	0.00140713739958	0.00272506483189	0.00123594106864	0.00182221398237	0.00114353076405	0.00145290832552	0.00110861751157	0.00113814022321	0.00111728674893	0.00111837216164	0.00110489802792
70.00000000000000	0.00630225309113	0.00099132148006	0.00219012960416	0.00083633134055	0.00155508241529	0.00082081901996	0.00105401517154	0.00075874193458	0.00089009870894	0.00084473060179	0.00081916401634	0.00075882609622
71.00000000000000	0.00513912354910	0.00082707410539	0.00188815644663	0.00081360902810	0.00119338234916	0.00074429253563	0.00089280323487	0.00070914851703	0.00074731963501	0.00075544029446	0.00073518849791	0.00070554097682
72.00000000000000	0.00441792185404	0.00075914163444	0.00137337840867	0.00066156232169	0.00095443100736	0.00061063252909	0.00072898007430	0.00054554849632	0.00072517955391	0.00065794206968	0.00060964005220	0.00054476041182
73.00000000000000	0.00330349507298	0.00064341635219	0.00113899286545	0.00056830443920	0.00071464814294	0.00052972619475	0.00056040360616	0.00052115146265	0.00044753049351	0.00050058230860	0.00051971632168	0.00052054916077
74.00000000000000	0.00258320206524	0.00051552274161	0.00084778917431	0.00036624504575	0.00055393417268	0.00034462122992	0.00043345652719	0.00032271167478	0.00033943992115	0.00033933342781	0.00033899619123	0.00032221674718
75.00000000000000	0.00256584858144	0.00046226451203	0.00078026033827	0.00032295366030	0.00048018241951	0.00031020023126	0.00038545162766	0.00030969058540	0.00030182187159	0.00029892158814	0.00030587124572	0.00030893675018
76.00000000000000	0.00228742358194	0.00038842116496	0.00069614092248	0.00028507785165	0.00044449051768	0.00026538882536	0.00033679087897	0.00025250528984	0.00027283677842	0.00026308431947	0.00026025483266	0.00025208949039
77.00000000000000	0.00205082047146	0.00031996348307	0.00057944074038	0.00025020532545	0.00038702692936	0.00023621684224	0.00029841581224	0.00023076921817	0.00024126867677	0.00023747391798	0.00023405259737	0.00023025529758
78.00000000000000	0.00161597581294	0.00025536183628	0.00052163466359	0.00018955257465	0.00030409437512	0.00017772087367	0.00021605672040	0.00017201658082	0.00017419560070	0.00017364632640	0.00017609078699	0.00017221388002
79.00000000000000	0.00124776303628	0.00020993045774	0.00043711024735	0.00015406749664	0.00028446309808	0.00015182525856	0.00020927156644	0.00015189364083	0.00014405773046	0.00014185731257	0.00014945947384	0.00015154644336
80.00000000000000	0.00102641683816	0.00016580943825	0.00042171399528	0.00013412477974	0.00026733744978	0.00012118466331	0.00019250342129	0.00011932821240	0.00011822468485	0.00012220649426	0.00011537142966	0.00011835696696
81.00000000000000	0.00094433150177	0.00015334031579	0.00038091464189	0.00012576670385	0.00021705662621	0.00011470351955	0.00014526682277	0.00010198161994	0.00009516537324	0.00010868395527	0.00011301697197	0.00010202301076
82.00000000000000	0.00079938118077	0.00014037197189	0.00023591178205	0.00009964593694	0.00014696869035	0.00009633397168	0.00011759432549	0.00009399214484	0.00008140276852	0.00009096542988	0.00009507399912	0.00009374082580
83.00000000000000	0.00074891096420	0.00009157596928	0.00023023045205	0.00008068305807	0.00013504163619	0.00007719095399	0.00010488802828	0.00007629253774	0.00007265706171	0.00007506164030	0.00007627311796	0.00007619240702
84.00000000000000	0.00069357796049	0.00008431499980	0.00019256972417	0.00007374440752	0.00013135409543	0.00006948256415	0.00009328947310	0.00006768663951	0.00006240132699	0.00006739005702	0.00006781983623	0.00006740228815
85.00000000000000	0.00067021006667	0.00006628458628	0.00017383160282	0.00005451314493	0.00011418373410	0.00005299702466	0.00008221612088	0.00005219849759	0.00004701566248	0.00004749169928	0.00005089522744	0.00005198067411
86.00000000000000	0.00047686017266	0.00005910860559	0.00015898205323	0.00004103135109	0.00008521738109	0.00003949614749	0.00005768360312	0.00003909430496	0.00004117403117	0.00004033429840	0.00003915924895	0.00003891655346
87.00000000000000	0.00039918221249	0.00004613249628	0.00010956668449	0.00003979401867	0.00006924193676	0.00003775586393	0.00005266601414	0.00003689260849	0.00003506839296	0.00003675472827	0.00003717912018	0.00003677521430
88.00000000000000	0.00032218692387	0.00003945057792	0.00008572920817	0.00003074393114	0.00005540186574	0.00002732791383	0.00003615222576	0.00002494785235	0.00002552890628	0.00002618154869	0.00002655243805	0.00002481731226
89.00000000000000	0.00028901273317	0.00002886065003	0.00008005203077	0.00002174468612	0.00004373368703	0.00002106844742	0.00002975827394	0.00002121994165	0.00002175344074	0.00002050690312	0.00002102980601	0.00002114855980
90.00000000000000	0.00025911947956	0.00002438584651	0.00006608071756	0.00002083409676	0.00003765186224	0.00001926447250	0.00002621627860	0.00001824558759	0.00002016963508	0.00001875710400	0.00001891831810	0.00001822611875
91.00000000000000	0.00021535740865	0.00001879120467	0.00004604149491	0.00001827476744	0.00003560774481	0.00001806465967	0.00002530880445	0.00001737578308	0.00001757606527	0.00001826574118	0.00001777578333	0.00001732156289
92.00000000000000	0.00018764374377	0.00001764975149	0.00003993418186	0.00001759305420	0.00003310553830	0.00001629275890	0.00002147460035	0.00001549133866	0.00001492177119	0.00001589566676	0.00001576146360	0.00001541582819
93.00000000000000	0.00015772236461	0.00001722257940	0.00003311952274	0.00001569166498	0.00002005673358	0.00001474514498	0.00001667104140	0.00001293154692	0.00001268861932	0.00001454688287	0.00001429763341	0.00001282974978
94.00000000000000	0.00010583648614	0.00000975424523	0.00003034341062	0.00000787475166	0.00001841519182	0.00000798816005	0.00001375572421	0.00000816358834	0.00000656904694	0.00000705668986	0.00000777058208	0.00000812994577
95.00000000000000	0.00009193761964	0.00000845636817	0.00002429102246	0.00000643913428	0.00001304550839	0.00000643861997	0.00000899501066	0.00000632536794	0.00000593629227	0.00000621963642	0.00000635757617	0.00000631326620
96.00000000000000	0.00007325674483	0.00000700025853	0.00001613326682	0.00000511819396	0.00000940416651	0.00000450565560	0.00000659245425	0.00000436821925	0.00000521110130	0.00000436397471	0.00000439100935	0.00000434637469
97.00000000000000	0.00006797779345	0.00000621121462	0.00001377309589	0.00000410708123	0.00000690909165	0.00000389387936	0.00000425645566	0.00000359009232	0.00000474663107	0.00000406431319	0.00000383504000	0.00000358551792
98.00000000000000	0.00006175371608	0.00000469015517	0.00001261607614	0.00000376190624	0.00000609410454	0.00000322828930	0.00000419104668	0.00000309441014	0.00000315771018	0.00000312699691	0.00000313417508	0.00000303504005
99.00000000000000	0.00005015501595	0.00000353283002	0.00001134005587	0.00000297191757	0.00000555432231	0.00000264973025	0.00000399812622	0.00000252537714	0.00000271320215	0.00000262725763	0.00000258154122	0.00000249511167
100.00000000000000	0.00003576193377	0.00000293927263	0.00000924500755	0.00000229528835	0.00000430077297	0.00000220622616	0.00000344288075	0.00000212377181	0.00000226546498	0.00000216314773	0.00000217865890	0.00000212916024
101.00000000000000	0.00003100731623	0.00000282437961	0.00000797659137	0.00000197413243	0.00000389175119	0.00000182289281	0.00000262589624	0.00000177127103	0.00000181522938	0.00000171240939	0.00000175538745	0.00000176434480
102.00000000000000	0.00002858041223	0.00000234066145	0.00000670738764	0.00000166857422	0.00000357857557	0.00000156498747	0.00000242620117	0.00000149520015	0.00000152250961	0.00000152089603	0.00000152083495	0.00000148540963
103.00000000000000	0.00002694463697	0.00000209805206	0.00000580541102	0.00000132284802	0.00000291576111	0.00000124290574	0.00000204346475	0.00000124652853	0.00000106781104	0.00000115364661	0.00000120882101	0.00000123893249
104.00000000000000	0.00002152369430	0.00000161892938	0.00000386398475	0.00000104949533	0.00000196975471	0.00000092466917	0.00000137435092	0.00000090584052	0.00000099430005	0.00000098156734	0.00000092586838	0.00000088742408
105.00000000000000	0.00002057030609	0.00000148643169	0.00000372383524	0.00000093535488	0.00000184153766	0.00000090133163	0.00000106993280	0.00000076502014	0.00000086723798	0.00000090831831	0.00000087530534	0.00000077302867
106.00000000000000	0.00001773311614	0.00000121483413	0.00000259092401	0.00000084417499	0.00000166601884	0.00000072359137	0.00000105291446	0.00000070495753	0.00000064004711	0.00000067967386	0.00000070790655	0.00000069774615
107.00000000000000	0.00001433505600	0.00000086071171	0.00000209502696	0.00000060747075	0.00000140066063	0.00000062390270	0.00000091953796	0.00000063937569	0.00000056191500	0.00000060810340	0.00000062377362	0.00000062615217
108.00000000000000	0.00001390646803	0.00000072688669	0.00000194001859	0.00000054104723	0.00000135466955	0.00000052252592	0.00000085351458	0.00000050880565	0.00000047436217	0.00000048745322	0.00000050256107	0.00000050463762
109.00000000000000	0.00001067374240	0.00000065990797	0.00000177879517	0.00000044205066	0.00000128056885	0.00000045386225	0.00000083496722	0.00000046747690	0.00000039123363	0.00000042232855	0.00000044512723	0.00000046705979
110.00000000000000	0.00000953777425	0.00000061819508	0.00000171177273	0.00000042202167	0.00000096497163	0.00000042261230	0.00000065559106	0.00000041252284	0.00000034764719	0.00000038060852	0.00000041348992	0.00000041179286
111.00000000000000	0.00000688638717	0.00000040750354	0.00000140070146	0.00000041667653	0.00000076317990	0.00000034886116	0.00000055835110	0.00000034617612	0.00000030896412	0.00000030630000	0.00000032503987	0.00000033074331
112.00000000000000	0.00000658537275	0.00000029606779	0.00000094185013	0.00000026491826	0.00000065840077	0.00000026629401	0.00000039961123	0.00000026649957	0.00000023715787	0.00000025681256	0.00000026901770	0.00000026646231
113.00000000000000	0.00000573112225	0.00000027558622	0.00000073091802	0.00000021979718	0.00000046493314	0.00000019880788	0.00000032822256	0.00000021983173	0.00000020695176	0.00000018908629	0.00000018869566	0.00000018711487
114.00000000000000	0.00000492466800	0.00000022274534	0.00000071194256	0.00000020123742	0.00000040005354	0.00000018332445	0.00000027916287	0.00000017219193	0.00000016327610	0.00000017006368	0.00000017645052	0.00000017195328
115.00000000000000	0.00000365140734	0.00000020536743	0.00000055944256	0.00000017878839	0.00000036985381	0.00000017530209	0.00000023970774	0.00000016816303	0.00000015258534	0.00000015620458	0.00000016668941	0.00000016540751
116.00000000000000	0.00000282148687	0.00000017372459	0.00000044584291	0.00000011912075	0.00000026738471	0.00000010565634	0.00000015085367	0.00000011385508	0.00000010860365	0.00000009465393	0.00000010199174	0.00000009498033
117.00000000000000	0.00000242053159	0.00000014254116	0.00000039630835	0.00000008982616	0.00000019163018	0.00000008466370	0.00000013536461	0.00000008161720	0.00000008432079	0.00000008480596	0.00000008280062	0.00000007895965
118.00000000000000	0.00000224742554	0.00000010365719	0.00000037716403	0.00000006555252	0.00000013408013	0.00000006390037	0.00000008590300	0.00000006663535	0.00000007072871	0.00000006264896	0.00000006229356	0.00000006151704
119.00000000000000	0.00000165416367	0.00000008573982	0.00000030763006	0.00000006463876	0.00000012391090	0.00000005720522	0.00000007618083	0.00000005633388	0.00000005810265	0.00000006096145	0.00000005726482	0.00000005471807
120.00000000000000	0.00000140174801	0.00000007981618	0.00000021297998	0.00000005907820	0.00000010527877	0.00000005345984	0.00000006338006	0.00000004545719	0.00000005033594	0.00000005092019	0.00000005029392	0.00000005009590

